Context-aware stacked convolutional neural networks for classification of breast carcinomas in whole-slide histopathology images

Automated classification of histopathological whole-slide images (WSI) of breast tissue requires analysis at very high resolutions with a large contextual area. In this paper, we present context-aware stacked convolutional neural networks (CNN) for classification of breast WSIs into normal/benign, ductal carcinoma in situ (DCIS), and invasive ductal carcinoma (IDC). We first train a CNN using high pixel resolution patches to capture cellular level information. The feature responses generated by this model are then fed as input to a second CNN, stacked on top of the first. Training of this stacked architecture with large input patches enables learning of fine-grained (cellular) details and global interdependence of tissue structures. Our system is trained and evaluated on a dataset containing 221 WSIs of H&E stained breast tissue specimens. The system achieves an AUC of 0.962 for the binary classification of non-malignant and malignant slides and obtains a three class accuracy of 81.3% for classification of WSIs into normal/benign, DCIS, and IDC, demonstrating its potentials for routine diagnostics.

==> ReadMe.txt <==
SPIE e-journal LaTeX style files
----------------------------------
Updated: 2015/07/24

Basic LaTeX files:
spieman.cls,  class file to format manuscript
spiejour.bst  BibTeX bibliography style file to format reference list

Demonstration document including formatting instructions:
article.tex, LaTeX source file
report.bib, BibTeX bibliography file used by article.tex
fig2.eps, EPS image used by article.tex combining two images
mcr3b.eps, EPS image used by article.tex
satellite.eps, EPS image used by article.tex
  
Example of the final formatted manuscript obtained using the above style files:
article.pdf, in Adobe Portable Document Format
